Initial Guesses for Sequences of Linear Systems in a GPU-Accelerated Incompressible Flow Solver

We consider several methods for generating initial guesses when iteratively solving sequences of linear systems, showing that they can be implemented efficiently in GPU-accelerated PDE solvers, specifically solvers for incompressible flow. We propose new initial guess methods based on stabilized polynomial extrapolation and compare them to the projection method of Fischer [15], showing that they are generally competitive with projection schemes despite requiring only half the storage and performing considerably less data movement and communication. Our implementations of these algorithms are freely available as part of the libParanumal collection of GPU-accelerated flow solvers.

==> figures/data/figCumAvgIters_C4.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   1.314428e+01
4.010000e+02   1.123940e+01
6.010000e+02   1.028286e+01
8.010000e+02   9.706617e+00
1.001000e+03   9.330669e+00
1.201000e+03   9.062448e+00
1.401000e+03   8.817273e+00
1.601000e+03   8.593379e+00
1.801000e+03   8.418101e+00
2.001000e+03   8.271864e+00
2.201000e+03   8.155838e+00
2.401000e+03   8.063307e+00
2.601000e+03   7.969243e+00
2.801000e+03   7.900036e+00
3.001000e+03   7.830390e+00
3.201000e+03   7.761325e+00
3.401000e+03   7.694208e+00
3.601000e+03   7.640933e+00
3.801000e+03   7.588792e+00
4.001000e+03   7.545614e+00
4.201000e+03   7.503928e+00
4.401000e+03   7.468530e+00
4.601000e+03   7.432732e+00
4.801000e+03   7.402208e+00
5.001000e+03   7.375725e+00
5.201000e+03   7.345318e+00
5.401000e+03   7.317163e+00
5.601000e+03   7.292269e+00
5.801000e+03   7.265644e+00
6.001000e+03   7.237960e+00
6.201000e+03   7.210289e+00
6.401000e+03   7.183565e+00
6.601000e+03   7.156643e+00
6.801000e+03   7.130863e+00
7.001000e+03   7.104128e+00
7.201000e+03   7.079989e+00
7.401000e+03   7.055533e+00
7.601000e+03   7.031838e+00
7.801000e+03   7.010383e+00
8.001000e+03   6.987127e+00
8.201000e+03   6.965248e+00
8.401000e+03   6.943459e+00
8.601000e+03   6.921637e+00
8.737000e+03   6.908321e+00


==> figures/data/figCumAvgIters_C8.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   1.016418e+01
4.010000e+02   8.446384e+00
6.010000e+02   7.682196e+00
8.010000e+02   7.196005e+00
1.001000e+03   6.842158e+00
1.201000e+03   6.568693e+00
1.401000e+03   6.343326e+00
1.601000e+03   6.155528e+00
1.801000e+03   6.002776e+00
2.001000e+03   5.879060e+00
2.201000e+03   5.774648e+00
2.401000e+03   5.690546e+00
2.601000e+03   5.618993e+00
2.801000e+03   5.558015e+00
3.001000e+03   5.501833e+00
3.201000e+03   5.449235e+00
3.401000e+03   5.399882e+00
3.601000e+03   5.357123e+00
3.801000e+03   5.318863e+00
4.001000e+03   5.285929e+00
4.201000e+03   5.251607e+00
4.401000e+03   5.223586e+00
4.601000e+03   5.195827e+00
4.801000e+03   5.168507e+00
5.001000e+03   5.142771e+00
5.201000e+03   5.114978e+00
5.401000e+03   5.092205e+00
5.601000e+03   5.072487e+00
5.801000e+03   5.053094e+00
6.001000e+03   5.031495e+00
6.201000e+03   5.013385e+00
6.401000e+03   4.993126e+00
6.601000e+03   4.975307e+00
6.801000e+03   4.956183e+00
7.001000e+03   4.939009e+00
7.201000e+03   4.923483e+00
7.401000e+03   4.907175e+00
7.601000e+03   4.891856e+00
7.801000e+03   4.878862e+00
8.001000e+03   4.865142e+00
8.201000e+03   4.852091e+00
8.401000e+03   4.837400e+00
8.601000e+03   4.821184e+00
8.737000e+03   4.812865e+00


==> figures/data/figCumAvgIters_E2_4.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   1.125373e+01
4.010000e+02   7.900249e+00
6.010000e+02   6.662230e+00
8.010000e+02   5.987516e+00
1.001000e+03   5.570430e+00
1.201000e+03   5.279767e+00
1.401000e+03   5.078515e+00
1.601000e+03   4.928170e+00
1.801000e+03   4.802887e+00
2.001000e+03   4.708646e+00
2.201000e+03   4.624716e+00
2.401000e+03   4.558517e+00
2.601000e+03   4.505575e+00
2.801000e+03   4.460193e+00
3.001000e+03   4.418194e+00
3.201000e+03   4.381131e+00
3.401000e+03   4.351661e+00
3.601000e+03   4.325465e+00
3.801000e+03   4.299658e+00
4.001000e+03   4.275181e+00
4.201000e+03   4.253987e+00
4.401000e+03   4.236310e+00
4.601000e+03   4.219517e+00
4.801000e+03   4.203499e+00
5.001000e+03   4.190162e+00
5.201000e+03   4.177658e+00
5.401000e+03   4.168117e+00
5.601000e+03   4.156401e+00
5.801000e+03   4.145837e+00
6.001000e+03   4.136311e+00
6.201000e+03   4.125947e+00
6.401000e+03   4.117169e+00
6.601000e+03   4.109226e+00
6.801000e+03   4.100573e+00
7.001000e+03   4.093272e+00
7.201000e+03   4.087071e+00
7.401000e+03   4.081611e+00
7.601000e+03   4.074201e+00
7.801000e+03   4.068837e+00
8.001000e+03   4.063992e+00
8.201000e+03   4.059627e+00
8.401000e+03   4.053565e+00
8.601000e+03   4.048250e+00
8.737000e+03   4.045439e+00


==> figures/data/figCumAvgIters_E2_8.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   1.373134e+01
4.010000e+02   9.987531e+00
6.010000e+02   8.000000e+00
8.010000e+02   6.711610e+00
1.001000e+03   5.910090e+00
1.201000e+03   5.342215e+00
1.401000e+03   4.909350e+00
1.601000e+03   4.586508e+00
1.801000e+03   4.328706e+00
2.001000e+03   4.120440e+00
2.201000e+03   3.946842e+00
2.401000e+03   3.800500e+00
2.601000e+03   3.680507e+00
2.801000e+03   3.574795e+00
3.001000e+03   3.488837e+00
3.201000e+03   3.409560e+00
3.401000e+03   3.338430e+00
3.601000e+03   3.277423e+00
3.801000e+03   3.219153e+00
4.001000e+03   3.168958e+00
4.201000e+03   3.118305e+00
4.401000e+03   3.079982e+00
4.601000e+03   3.041078e+00
4.801000e+03   3.005416e+00
5.001000e+03   2.973805e+00
5.201000e+03   2.944241e+00
5.401000e+03   2.916312e+00
5.601000e+03   2.889663e+00
5.801000e+03   2.866919e+00
6.001000e+03   2.844693e+00
6.201000e+03   2.822609e+00
6.401000e+03   2.803000e+00
6.601000e+03   2.783063e+00
6.801000e+03   2.766505e+00
7.001000e+03   2.750321e+00
7.201000e+03   2.732676e+00
7.401000e+03   2.715849e+00
7.601000e+03   2.702539e+00
7.801000e+03   2.689655e+00
8.001000e+03   2.677915e+00
8.201000e+03   2.665285e+00
8.401000e+03   2.653970e+00
8.601000e+03   2.645274e+00
8.737000e+03   2.639579e+00


==> figures/data/figCumAvgIters_E3_4.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   8.666667e+00
4.010000e+02   7.376559e+00
6.010000e+02   6.908486e+00
8.010000e+02   6.694132e+00
1.001000e+03   6.562438e+00
1.201000e+03   6.467943e+00
1.401000e+03   6.405425e+00
1.601000e+03   6.352280e+00
1.801000e+03   6.310383e+00
2.001000e+03   6.281359e+00
2.201000e+03   6.254430e+00
2.401000e+03   6.227405e+00
2.601000e+03   6.212226e+00
2.801000e+03   6.199215e+00
3.001000e+03   6.191270e+00
3.201000e+03   6.181506e+00
3.401000e+03   6.173478e+00
3.601000e+03   6.165232e+00
3.801000e+03   6.157327e+00
4.001000e+03   6.150712e+00
4.201000e+03   6.143537e+00
4.401000e+03   6.133606e+00
4.601000e+03   6.128885e+00
4.801000e+03   6.122058e+00
5.001000e+03   6.116777e+00
5.201000e+03   6.110748e+00
5.401000e+03   6.105721e+00
5.601000e+03   6.102839e+00
5.801000e+03   6.099466e+00
6.001000e+03   6.094984e+00
6.201000e+03   6.092243e+00
6.401000e+03   6.090142e+00
6.601000e+03   6.087260e+00
6.801000e+03   6.083223e+00
7.001000e+03   6.080560e+00
7.201000e+03   6.078878e+00
7.401000e+03   6.076341e+00
7.601000e+03   6.073938e+00
7.801000e+03   6.073196e+00
8.001000e+03   6.071741e+00
8.201000e+03   6.070235e+00
8.401000e+03   6.069039e+00
8.601000e+03   6.068713e+00
8.737000e+03   6.066728e+00


==> figures/data/figCumAvgIters_E3_8.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   9.243781e+00
4.010000e+02   6.413965e+00
6.010000e+02   5.412646e+00
8.010000e+02   4.936330e+00
1.001000e+03   4.652348e+00
1.201000e+03   4.441299e+00
1.401000e+03   4.311920e+00
1.601000e+03   4.200500e+00
1.801000e+03   4.108273e+00
2.001000e+03   4.041479e+00
2.201000e+03   3.986370e+00
2.401000e+03   3.937526e+00
2.601000e+03   3.893502e+00
2.801000e+03   3.856123e+00
3.001000e+03   3.825058e+00
3.201000e+03   3.799438e+00
3.401000e+03   3.772714e+00
3.601000e+03   3.750903e+00
3.801000e+03   3.730597e+00
4.001000e+03   3.714071e+00
4.201000e+03   3.697929e+00
4.401000e+03   3.686208e+00
4.601000e+03   3.672897e+00
4.801000e+03   3.661112e+00
5.001000e+03   3.649670e+00
5.201000e+03   3.639685e+00
5.401000e+03   3.631365e+00
5.601000e+03   3.621853e+00
5.801000e+03   3.613687e+00
6.001000e+03   3.607232e+00
6.201000e+03   3.601032e+00
6.401000e+03   3.591626e+00
6.601000e+03   3.587638e+00
6.801000e+03   3.580650e+00
7.001000e+03   3.577203e+00
7.201000e+03   3.571587e+00
7.401000e+03   3.566545e+00
7.601000e+03   3.562426e+00
7.801000e+03   3.559415e+00
8.001000e+03   3.555681e+00
8.201000e+03   3.552981e+00
8.401000e+03   3.548982e+00
8.601000e+03   3.545053e+00
8.737000e+03   3.542406e+00


==> figures/data/figCumAvgIters_LA.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   2.083085e+01
4.010000e+02   1.929426e+01
6.010000e+02   1.853078e+01
8.010000e+02   1.814856e+01
1.001000e+03   1.791908e+01
1.201000e+03   1.776603e+01
1.401000e+03   1.758672e+01
1.601000e+03   1.738851e+01
1.801000e+03   1.723431e+01
2.001000e+03   1.711094e+01
2.201000e+03   1.701000e+01
2.401000e+03   1.692586e+01
2.601000e+03   1.678662e+01
2.801000e+03   1.665905e+01
3.001000e+03   1.654848e+01
3.201000e+03   1.645173e+01
3.401000e+03   1.636636e+01
3.601000e+03   1.629047e+01
3.801000e+03   1.622257e+01
4.001000e+03   1.616146e+01
4.201000e+03   1.610617e+01
4.401000e+03   1.605590e+01
4.601000e+03   1.601000e+01
4.801000e+03   1.596792e+01
5.001000e+03   1.592921e+01
5.201000e+03   1.589348e+01
5.401000e+03   1.586040e+01
5.601000e+03   1.582967e+01
5.801000e+03   1.579210e+01
6.001000e+03   1.573238e+01
6.201000e+03   1.567650e+01
6.401000e+03   1.562412e+01
6.601000e+03   1.557491e+01
6.801000e+03   1.552860e+01
7.001000e+03   1.548493e+01
7.201000e+03   1.544369e+01
7.401000e+03   1.540468e+01
7.601000e+03   1.536771e+01
7.801000e+03   1.533265e+01
8.001000e+03   1.529934e+01
8.201000e+03   1.526765e+01
8.401000e+03   1.523747e+01
8.601000e+03   1.520870e+01
8.737000e+03   1.518988e+01


==> figures/data/figCumAvgIters_Q4.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   7.980100e+00
4.010000e+02   6.827930e+00
6.010000e+02   5.975042e+00
8.010000e+02   5.453184e+00
1.001000e+03   5.140859e+00
1.201000e+03   4.915903e+00
1.401000e+03   4.765168e+00
1.601000e+03   4.645222e+00
1.801000e+03   4.554692e+00
2.001000e+03   4.479260e+00
2.201000e+03   4.422081e+00
2.401000e+03   4.368596e+00
2.601000e+03   4.329489e+00
2.801000e+03   4.292753e+00
3.001000e+03   4.261246e+00
3.201000e+03   4.233365e+00
3.401000e+03   4.208174e+00
3.601000e+03   4.185782e+00
3.801000e+03   4.165746e+00
4.001000e+03   4.148213e+00
4.201000e+03   4.132349e+00
4.401000e+03   4.118155e+00
4.601000e+03   4.103238e+00
4.801000e+03   4.091648e+00
5.001000e+03   4.081584e+00
5.201000e+03   4.073063e+00
5.401000e+03   4.064803e+00
5.601000e+03   4.056776e+00
5.801000e+03   4.047233e+00
6.001000e+03   4.040327e+00
6.201000e+03   4.030963e+00
6.401000e+03   4.024059e+00
6.601000e+03   4.018028e+00
6.801000e+03   4.012057e+00
7.001000e+03   4.006713e+00
7.201000e+03   4.001528e+00
7.401000e+03   3.995406e+00
7.601000e+03   3.988159e+00
7.801000e+03   3.982054e+00
8.001000e+03   3.976503e+00
8.201000e+03   3.972199e+00
8.401000e+03   3.966552e+00
8.601000e+03   3.960237e+00
8.737000e+03   3.955820e+00


==> figures/data/figCumAvgIters_Q8.dat <==
1.000000e+00   2.800000e+01
2.010000e+02   7.059701e+00
4.010000e+02   5.421446e+00
6.010000e+02   4.685524e+00
8.010000e+02   4.323346e+00
1.001000e+03   4.075924e+00
1.201000e+03   3.868443e+00
1.401000e+03   3.685225e+00
1.601000e+03   3.523423e+00
1.801000e+03   3.382565e+00
2.001000e+03   3.260870e+00
2.201000e+03   3.162653e+00
2.401000e+03   3.074552e+00
2.601000e+03   3.005383e+00
2.801000e+03   2.936451e+00
3.001000e+03   2.880373e+00
3.201000e+03   2.827241e+00
3.401000e+03   2.785063e+00
3.601000e+03   2.745904e+00
3.801000e+03   2.710076e+00
4.001000e+03   2.680330e+00
4.201000e+03   2.650559e+00
4.401000e+03   2.625085e+00
4.601000e+03   2.603347e+00
4.801000e+03   2.582795e+00
5.001000e+03   2.563287e+00
5.201000e+03   2.547202e+00
5.401000e+03   2.529532e+00
5.601000e+03   2.513837e+00
5.801000e+03   2.498190e+00
6.001000e+03   2.485419e+00
6.201000e+03   2.471859e+00
6.401000e+03   2.460241e+00
6.601000e+03   2.445236e+00
6.801000e+03   2.434201e+00
7.001000e+03   2.428082e+00
7.201000e+03   2.418970e+00
7.401000e+03   2.410215e+00
7.601000e+03   2.401526e+00
7.801000e+03   2.392386e+00
8.001000e+03   2.384077e+00
8.201000e+03   2.377393e+00
8.401000e+03   2.370908e+00
8.601000e+03   2.364958e+00
8.737000e+03   2.359620e+00


==> figures/data/figItersVsRe_E2.dat <==
1.000000e+02   2.759300e+00
2.000000e+02   2.699554e+00
2.998501e+02   2.668422e+00
4.000000e+02   2.641296e+00
5.000000e+02   2.639579e+00
6.006006e+02   2.630308e+00
6.993007e+02   2.651597e+00
8.000000e+02   2.701728e+00
9.009009e+02   2.788028e+00
1.000000e+03   2.860936e+00
1.503759e+03   3.397619e+00
2.000000e+03   3.732746e+00
2.500000e+03   4.407691e+00
2.998501e+03   5.810576e+00
3.502627e+03   6.491244e+00
4.000000e+03   7.483919e+00
4.504505e+03   8.237725e+00
5.000000e+03   9.784136e+00
6.006006e+03   9.321277e+00
6.993007e+03   1.122330e+01


==> figures/data/figItersVsRe_E3.dat <==
1.000000e+02   3.585327e+00
2.000000e+02   3.548358e+00
2.998501e+02   3.550532e+00
4.000000e+02   3.550761e+00
5.000000e+02   3.542406e+00
6.006006e+02   3.554653e+00
6.993007e+02   3.544237e+00
8.000000e+02   3.547213e+00
9.009009e+02   3.549845e+00
1.000000e+03   3.548014e+00
1.503759e+03   3.576628e+00
2.000000e+03   3.649422e+00
2.500000e+03   3.776811e+00
2.998501e+03   4.335584e+00
3.502627e+03   4.663615e+00
4.000000e+03   5.299645e+00
4.504505e+03   5.770058e+00
5.000000e+03   6.977452e+00
6.006006e+03   6.418221e+00
6.993007e+03   8.204304e+00


==> figures/data/figItersVsRe_E4.dat <==
1.000000e+02   4.833810e+00
2.000000e+02   4.784480e+00
2.998501e+02   4.773607e+00
4.000000e+02   4.764107e+00
5.000000e+02   4.758269e+00
6.006006e+02   4.750715e+00
6.993007e+02   4.752203e+00
8.000000e+02   4.757812e+00
9.009009e+02   4.759986e+00
1.000000e+03   4.767311e+00
1.503759e+03   4.762962e+00
2.000000e+03   4.793636e+00
2.500000e+03   4.809775e+00
2.998501e+03   4.880852e+00
3.502627e+03   4.974476e+00
4.000000e+03   5.250887e+00
4.504505e+03   5.521804e+00
5.000000e+03   6.329862e+00
6.006006e+03   5.799016e+00
6.993007e+03   7.067414e+00


==> figures/data/figItersVsRe_LA.dat <==
1.000000e+02   1.453771e+01
2.000000e+02   1.476674e+01
2.998501e+02   1.496830e+01
4.000000e+02   1.510049e+01
5.000000e+02   1.518988e+01
6.006006e+02   1.526485e+01
6.993007e+02   1.532322e+01
8.000000e+02   1.540391e+01
9.009009e+02   1.551230e+01
1.000000e+03   1.560456e+01
1.503759e+03   1.616253e+01
2.000000e+03   1.654069e+01
2.500000e+03   1.688257e+01
2.998501e+03   1.746984e+01
3.502627e+03   1.769189e+01
4.000000e+03   1.816001e+01
4.504505e+03   1.856427e+01
5.000000e+03   1.928648e+01
6.006006e+03   1.935115e+01
6.993007e+03   1.996795e+01


==> figures/data/figItersVsRe_QR.dat <==
1.000000e+02   2.411125e+00
2.000000e+02   2.306856e+00
2.998501e+02   2.319332e+00
4.000000e+02   2.333410e+00
5.000000e+02   2.359620e+00
6.006006e+02   2.433444e+00
6.993007e+02   2.545496e+00
8.000000e+02   2.718897e+00
9.009009e+02   2.877303e+00
1.000000e+03   3.025524e+00
1.503759e+03   3.449582e+00
2.000000e+03   3.538972e+00
2.500000e+03   3.874213e+00
2.998501e+03   4.796040e+00
3.502627e+03   5.008126e+00
4.000000e+03   5.495937e+00
4.504505e+03   5.865743e+00
5.000000e+03   6.692114e+00
6.006006e+03   6.312464e+00
6.993007e+03   7.249170e+00


==> figures/data/figItersVsRe_ZE.dat <==
1.000000e+02   2.401671e+01
2.000000e+02   2.400916e+01
2.998501e+02   2.400526e+01
4.000000e+02   2.400275e+01
5.000000e+02   2.400172e+01
6.006006e+02   2.400172e+01
6.993007e+02   2.400172e+01
8.000000e+02   2.400172e+01
9.009009e+02   2.400172e+01
1.000000e+03   2.400172e+01
1.503759e+03   2.414627e+01
2.000000e+03   2.428282e+01
2.500000e+03   2.432734e+01
2.998501e+03   2.437290e+01
3.502627e+03   2.439693e+01
4.000000e+03   2.437599e+01
4.504505e+03   2.444558e+01
5.000000e+03   2.455099e+01
6.006006e+03   2.457102e+01
6.993007e+03   2.474751e+01


==> figures/data/figItersVsTimeStep_CL.dat <==
1.000000e+00   2.800000e+01
2.000000e+00   2.600000e+01
3.000000e+00   2.600000e+01
4.000000e+00   2.600000e+01
5.000000e+00   2.700000e+01
6.000000e+00   2.600000e+01
7.000000e+00   2.700000e+01
8.000000e+00   2.600000e+01
9.000000e+00   2.500000e+01
1.000000e+01   2.400000e+01
1.100000e+01   2.200000e+01
1.200000e+01   2.100000e+01
1.300000e+01   2.000000e+01
1.400000e+01   1.900000e+01
1.500000e+01   1.700000e+01
1.600000e+01   1.500000e+01
1.700000e+01   1.600000e+01
1.800000e+01   2.300000e+01
1.900000e+01   1.900000e+01
2.000000e+01   1.600000e+01
2.100000e+01   1.200000e+01
2.200000e+01   9.000000e+00
2.300000e+01   9.000000e+00
2.400000e+01   9.000000e+00
2.500000e+01   9.000000e+00
2.600000e+01   2.200000e+01
2.700000e+01   1.700000e+01
2.800000e+01   1.400000e+01
2.900000e+01   9.000000e+00
3.000000e+01   7.000000e+00
3.100000e+01   6.000000e+00
3.200000e+01   6.000000e+00
3.300000e+01   7.000000e+00
3.400000e+01   2.200000e+01
3.500000e+01   1.600000e+01
3.600000e+01   1.200000e+01
3.700000e+01   8.000000e+00
3.800000e+01   8.000000e+00
3.900000e+01   7.000000e+00
4.000000e+01   7.000000e+00
4.100000e+01   7.000000e+00
4.200000e+01   2.200000e+01
4.300000e+01   1.600000e+01
4.400000e+01   1.200000e+01
4.500000e+01   7.000000e+00
4.600000e+01   7.000000e+00
4.700000e+01   7.000000e+00
4.800000e+01   6.000000e+00
4.900000e+01   7.000000e+00
5.000000e+01   2.200000e+01
5.100000e+01   1.600000e+01
5.200000e+01   1.100000e+01
5.300000e+01   6.000000e+00
5.400000e+01   6.000000e+00
5.500000e+01   7.000000e+00
5.600000e+01   7.000000e+00
5.700000e+01   7.000000e+00
5.800000e+01   2.100000e+01
5.900000e+01   1.500000e+01
6.000000e+01   1.000000e+01
6.100000e+01   6.000000e+00
6.200000e+01   7.000000e+00
6.300000e+01   6.000000e+00
6.400000e+01   6.000000e+00
6.500000e+01   5.000000e+00
6.600000e+01   2.100000e+01
6.700000e+01   1.500000e+01
6.800000e+01   1.000000e+01
6.900000e+01   7.000000e+00
7.000000e+01   7.000000e+00
7.100000e+01   7.000000e+00
7.200000e+01   7.000000e+00
7.300000e+01   5.000000e+00
7.400000e+01   2.100000e+01
7.500000e+01   1.400000e+01
7.600000e+01   9.000000e+00
7.700000e+01   6.000000e+00
7.800000e+01   7.000000e+00
7.900000e+01   6.000000e+00
8.000000e+01   5.000000e+00


==> figures/data/figItersVsTimeStep_E2.dat <==
1.000000e+00   2.800000e+01
2.000000e+00   2.800000e+01
3.000000e+00   2.700000e+01
4.000000e+00   2.800000e+01
5.000000e+00   2.800000e+01
6.000000e+00   2.800000e+01
7.000000e+00   2.700000e+01
8.000000e+00   2.700000e+01
9.000000e+00   2.800000e+01
1.000000e+01   2.800000e+01
1.100000e+01   2.800000e+01
1.200000e+01   2.700000e+01
1.300000e+01   2.700000e+01
1.400000e+01   2.500000e+01
1.500000e+01   2.400000e+01
1.600000e+01   2.200000e+01
1.700000e+01   2.200000e+01
1.800000e+01   2.200000e+01
1.900000e+01   2.100000e+01
2.000000e+01   2.000000e+01
2.100000e+01   2.000000e+01
2.200000e+01   2.000000e+01
2.300000e+01   2.000000e+01
2.400000e+01   1.900000e+01
2.500000e+01   1.900000e+01
2.600000e+01   1.900000e+01
2.700000e+01   1.800000e+01
2.800000e+01   1.800000e+01
2.900000e+01   1.800000e+01
3.000000e+01   1.800000e+01
3.100000e+01   1.800000e+01
3.200000e+01   1.800000e+01
3.300000e+01   1.700000e+01
3.400000e+01   1.700000e+01
3.500000e+01   1.700000e+01
3.600000e+01   1.700000e+01
3.700000e+01   1.700000e+01
3.800000e+01   1.700000e+01
3.900000e+01   1.700000e+01
4.000000e+01   1.700000e+01
4.100000e+01   1.700000e+01
4.200000e+01   1.700000e+01
4.300000e+01   1.700000e+01
4.400000e+01   1.600000e+01
4.500000e+01   1.600000e+01
4.600000e+01   1.600000e+01
4.700000e+01   1.600000e+01
4.800000e+01   1.600000e+01
4.900000e+01   1.600000e+01
5.000000e+01   1.600000e+01
5.100000e+01   1.600000e+01
5.200000e+01   1.600000e+01
5.300000e+01   1.600000e+01
5.400000e+01   1.600000e+01
5.500000e+01   1.600000e+01
5.600000e+01   1.600000e+01
5.700000e+01   1.600000e+01
5.800000e+01   1.500000e+01
5.900000e+01   1.500000e+01
6.000000e+01   1.500000e+01
6.100000e+01   1.500000e+01
6.200000e+01   1.500000e+01
6.300000e+01   1.500000e+01
6.400000e+01   1.500000e+01
6.500000e+01   1.500000e+01
6.600000e+01   1.500000e+01
6.700000e+01   1.500000e+01
6.800000e+01   1.500000e+01
6.900000e+01   1.500000e+01
7.000000e+01   1.500000e+01
7.100000e+01   1.500000e+01
7.200000e+01   1.500000e+01
7.300000e+01   1.500000e+01
7.400000e+01   1.500000e+01
7.500000e+01   1.400000e+01
7.600000e+01   1.400000e+01
7.700000e+01   1.400000e+01
7.800000e+01   1.400000e+01
7.900000e+01   1.400000e+01
8.000000e+01   1.400000e+01


==> figures/data/figItersVsTimeStep_E3.dat <==
1.000000e+00   2.800000e+01
2.000000e+00   2.800000e+01
3.000000e+00   2.700000e+01
4.000000e+00   2.800000e+01
5.000000e+00   2.800000e+01
6.000000e+00   2.800000e+01
7.000000e+00   2.700000e+01
8.000000e+00   2.800000e+01
9.000000e+00   2.800000e+01
1.000000e+01   2.800000e+01
1.100000e+01   2.800000e+01
1.200000e+01   2.800000e+01
1.300000e+01   2.700000e+01
1.400000e+01   2.500000e+01
1.500000e+01   2.400000e+01
1.600000e+01   2.200000e+01
1.700000e+01   2.000000e+01
1.800000e+01   2.000000e+01
1.900000e+01   1.900000e+01
2.000000e+01   1.800000e+01
2.100000e+01   1.800000e+01
2.200000e+01   1.800000e+01
2.300000e+01   1.700000e+01
2.400000e+01   1.700000e+01
2.500000e+01   1.700000e+01
2.600000e+01   1.600000e+01
2.700000e+01   1.600000e+01
2.800000e+01   1.600000e+01
2.900000e+01   1.600000e+01
3.000000e+01   1.500000e+01
3.100000e+01   1.500000e+01
3.200000e+01   1.500000e+01
3.300000e+01   1.400000e+01
3.400000e+01   1.400000e+01
3.500000e+01   1.400000e+01
3.600000e+01   1.400000e+01
3.700000e+01   1.400000e+01
3.800000e+01   1.400000e+01
3.900000e+01   1.400000e+01
4.000000e+01   1.400000e+01
4.100000e+01   1.400000e+01
4.200000e+01   1.300000e+01
4.300000e+01   1.300000e+01
4.400000e+01   1.200000e+01
4.500000e+01   1.200000e+01
4.600000e+01   1.200000e+01
4.700000e+01   1.200000e+01
4.800000e+01   1.200000e+01
4.900000e+01   1.200000e+01
5.000000e+01   1.200000e+01
5.100000e+01   1.200000e+01
5.200000e+01   1.200000e+01
5.300000e+01   1.100000e+01
5.400000e+01   1.100000e+01
5.500000e+01   1.100000e+01
5.600000e+01   1.100000e+01
5.700000e+01   1.100000e+01
5.800000e+01   1.100000e+01
5.900000e+01   1.100000e+01
6.000000e+01   1.100000e+01
6.100000e+01   1.000000e+01
6.200000e+01   1.000000e+01
6.300000e+01   1.000000e+01
6.400000e+01   1.000000e+01
6.500000e+01   1.000000e+01
6.600000e+01   1.000000e+01
6.700000e+01   1.000000e+01
6.800000e+01   1.000000e+01
6.900000e+01   9.000000e+00
7.000000e+01   9.000000e+00
7.100000e+01   9.000000e+00
7.200000e+01   9.000000e+00
7.300000e+01   9.000000e+00
7.400000e+01   9.000000e+00
7.500000e+01   9.000000e+00
7.600000e+01   9.000000e+00
7.700000e+01   9.000000e+00
7.800000e+01   9.000000e+00
7.900000e+01   9.000000e+00
8.000000e+01   9.000000e+00


==> figures/data/figItersVsTimeStep_E4.dat <==
1.000000e+00   2.800000e+01
2.000000e+00   2.800000e+01
3.000000e+00   2.700000e+01
4.000000e+00   2.800000e+01
5.000000e+00   2.800000e+01
6.000000e+00   2.800000e+01
7.000000e+00   2.700000e+01
8.000000e+00   2.800000e+01
9.000000e+00   2.800000e+01
1.000000e+01   2.800000e+01
1.100000e+01   2.800000e+01
1.200000e+01   2.800000e+01
1.300000e+01   2.700000e+01
1.400000e+01   2.500000e+01
1.500000e+01   2.500000e+01
1.600000e+01   2.200000e+01
1.700000e+01   2.100000e+01
1.800000e+01   1.900000e+01
1.900000e+01   1.800000e+01
2.000000e+01   1.500000e+01
2.100000e+01   1.500000e+01
2.200000e+01   1.500000e+01
2.300000e+01   1.400000e+01
2.400000e+01   1.400000e+01
2.500000e+01   1.300000e+01
2.600000e+01   1.300000e+01
2.700000e+01   1.200000e+01
2.800000e+01   1.200000e+01
2.900000e+01   1.200000e+01
3.000000e+01   1.100000e+01
3.100000e+01   1.100000e+01
3.200000e+01   1.100000e+01
3.300000e+01   1.000000e+01
3.400000e+01   1.000000e+01
3.500000e+01   1.000000e+01
3.600000e+01   9.000000e+00
3.700000e+01   9.000000e+00
3.800000e+01   9.000000e+00
3.900000e+01   9.000000e+00
4.000000e+01   9.000000e+00
4.100000e+01   8.000000e+00
4.200000e+01   8.000000e+00
4.300000e+01   8.000000e+00
4.400000e+01   8.000000e+00
4.500000e+01   8.000000e+00
4.600000e+01   7.000000e+00
4.700000e+01   7.000000e+00
4.800000e+01   6.000000e+00
4.900000e+01   7.000000e+00
5.000000e+01   6.000000e+00
5.100000e+01   7.000000e+00
5.200000e+01   6.000000e+00
5.300000e+01   6.000000e+00
5.400000e+01   6.000000e+00
5.500000e+01   6.000000e+00
5.600000e+01   6.000000e+00
5.700000e+01   6.000000e+00
5.800000e+01   5.000000e+00
5.900000e+01   6.000000e+00
6.000000e+01   4.000000e+00
6.100000e+01   6.000000e+00
6.200000e+01   6.000000e+00
6.300000e+01   4.000000e+00
6.400000e+01   6.000000e+00
6.500000e+01   5.000000e+00
6.600000e+01   7.000000e+00
6.700000e+01   6.000000e+00
6.800000e+01   5.000000e+00
6.900000e+01   6.000000e+00
7.000000e+01   5.000000e+00
7.100000e+01   6.000000e+00
7.200000e+01   6.000000e+00
7.300000e+01   5.000000e+00
7.400000e+01   4.000000e+00
7.500000e+01   7.000000e+00
7.600000e+01   7.000000e+00
7.700000e+01   5.000000e+00
7.800000e+01   6.000000e+00
7.900000e+01   4.000000e+00
8.000000e+01   6.000000e+00


==> figures/data/figItersVsTimeStep_LA.dat <==
1.000000e+00   2.800000e+01
2.000000e+00   2.800000e+01
3.000000e+00   2.800000e+01
4.000000e+00   2.800000e+01
5.000000e+00   2.700000e+01
6.000000e+00   2.700000e+01
7.000000e+00   2.500000e+01
8.000000e+00   2.500000e+01
9.000000e+00   2.400000e+01
1.000000e+01   2.400000e+01
1.100000e+01   2.400000e+01
1.200000e+01   2.400000e+01
1.300000e+01   2.400000e+01
1.400000e+01   2.300000e+01
1.500000e+01   2.300000e+01
1.600000e+01   2.300000e+01
1.700000e+01   2.300000e+01
1.800000e+01   2.300000e+01
1.900000e+01   2.300000e+01
2.000000e+01   2.300000e+01
2.100000e+01   2.300000e+01
2.200000e+01   2.300000e+01
2.300000e+01   2.300000e+01
2.400000e+01   2.300000e+01
2.500000e+01   2.300000e+01
2.600000e+01   2.200000e+01
2.700000e+01   2.200000e+01
2.800000e+01   2.200000e+01
2.900000e+01   2.200000e+01
3.000000e+01   2.200000e+01
3.100000e+01   2.200000e+01
3.200000e+01   2.200000e+01
3.300000e+01   2.200000e+01
3.400000e+01   2.200000e+01
3.500000e+01   2.200000e+01
3.600000e+01   2.200000e+01
3.700000e+01   2.200000e+01
3.800000e+01   2.200000e+01
3.900000e+01   2.200000e+01
4.000000e+01   2.200000e+01
4.100000e+01   2.200000e+01
4.200000e+01   2.200000e+01
4.300000e+01   2.200000e+01
4.400000e+01   2.200000e+01
4.500000e+01   2.200000e+01
4.600000e+01   2.200000e+01
4.700000e+01   2.200000e+01
4.800000e+01   2.200000e+01
4.900000e+01   2.200000e+01
5.000000e+01   2.200000e+01
5.100000e+01   2.200000e+01
5.200000e+01   2.200000e+01
5.300000e+01   2.100000e+01
5.400000e+01   2.100000e+01
5.500000e+01   2.100000e+01
5.600000e+01   2.100000e+01
5.700000e+01   2.100000e+01
5.800000e+01   2.100000e+01
5.900000e+01   2.100000e+01
6.000000e+01   2.100000e+01
6.100000e+01   2.100000e+01
6.200000e+01   2.100000e+01
6.300000e+01   2.100000e+01
6.400000e+01   2.100000e+01
6.500000e+01   2.100000e+01
6.600000e+01   2.100000e+01
6.700000e+01   2.100000e+01
6.800000e+01   2.100000e+01
6.900000e+01   2.100000e+01
7.000000e+01   2.100000e+01
7.100000e+01   2.100000e+01
7.200000e+01   2.100000e+01
7.300000e+01   2.100000e+01
7.400000e+01   2.100000e+01
7.500000e+01   2.100000e+01
7.600000e+01   2.100000e+01
7.700000e+01   2.100000e+01
7.800000e+01   2.100000e+01
7.900000e+01   2.100000e+01
8.000000e+01   2.100000e+01


==> figures/data/figItersVsTimeStep_QR.dat <==
1.000000e+00   2.800000e+01
2.000000e+00   2.600000e+01
3.000000e+00   2.600000e+01
4.000000e+00   2.600000e+01
5.000000e+00   2.700000e+01
6.000000e+00   2.600000e+01
7.000000e+00   2.700000e+01
8.000000e+00   2.600000e+01
9.000000e+00   2.500000e+01
1.000000e+01   2.400000e+01
1.100000e+01   2.200000e+01
1.200000e+01   2.100000e+01
1.300000e+01   2.000000e+01
1.400000e+01   1.900000e+01
1.500000e+01   1.800000e+01
1.600000e+01   1.500000e+01
1.700000e+01   1.600000e+01
1.800000e+01   1.300000e+01
1.900000e+01   1.200000e+01
2.000000e+01   1.100000e+01
2.100000e+01   1.000000e+01
2.200000e+01   1.000000e+01
2.300000e+01   8.000000e+00
2.400000e+01   9.000000e+00
2.500000e+01   9.000000e+00
2.600000e+01   7.000000e+00
2.700000e+01   7.000000e+00
2.800000e+01   8.000000e+00
2.900000e+01   8.000000e+00
3.000000e+01   9.000000e+00
3.100000e+01   9.000000e+00
3.200000e+01   9.000000e+00
3.300000e+01   9.000000e+00
3.400000e+01   8.000000e+00
3.500000e+01   6.000000e+00
3.600000e+01   6.000000e+00
3.700000e+01   7.000000e+00
3.800000e+01   7.000000e+00
3.900000e+01   7.000000e+00
4.000000e+01   7.000000e+00
4.100000e+01   6.000000e+00
4.200000e+01   7.000000e+00
4.300000e+01   7.000000e+00
4.400000e+01   6.000000e+00
4.500000e+01   7.000000e+00
4.600000e+01   8.000000e+00
4.700000e+01   8.000000e+00
4.800000e+01   8.000000e+00
4.900000e+01   8.000000e+00
5.000000e+01   7.000000e+00
5.100000e+01   6.000000e+00
5.200000e+01   7.000000e+00
5.300000e+01   7.000000e+00
5.400000e+01   7.000000e+00
5.500000e+01   7.000000e+00
5.600000e+01   6.000000e+00
5.700000e+01   6.000000e+00
5.800000e+01   6.000000e+00
5.900000e+01   5.000000e+00
6.000000e+01   7.000000e+00
6.100000e+01   5.000000e+00
6.200000e+01   5.000000e+00
6.300000e+01   6.000000e+00
6.400000e+01   5.000000e+00
6.500000e+01   6.000000e+00
6.600000e+01   7.000000e+00
6.700000e+01   5.000000e+00
6.800000e+01   6.000000e+00
6.900000e+01   7.000000e+00
7.000000e+01   6.000000e+00
7.100000e+01   6.000000e+00
7.200000e+01   7.000000e+00
7.300000e+01   5.000000e+00
7.400000e+01   6.000000e+00
7.500000e+01   6.000000e+00
7.600000e+01   5.000000e+00
7.700000e+01   5.000000e+00
7.800000e+01   6.000000e+00
7.900000e+01   7.000000e+00
8.000000e+01   5.000000e+00


==> figures/data/figLebConstCPQR.dat <==
2.000000e+00   3.000000e+00
7.000000e+00   2.555556e+00
1.200000e+01   3.072727e+00
1.700000e+01   3.824615e+00
2.200000e+01   2.936775e+00
2.700000e+01   3.642534e+00
3.200000e+01   3.070538e+00
3.700000e+01   3.809154e+00
4.200000e+01   3.333246e+00
4.700000e+01   3.090472e+00
5.200000e+01   3.647781e+00
5.700000e+01   3.318808e+00
6.200000e+01   3.173705e+00
6.700000e+01   3.686379e+00
7.200000e+01   3.421279e+00
7.700000e+01   3.350402e+00
8.200000e+01   3.820152e+00
8.700000e+01   3.575600e+00
9.200000e+01   3.377255e+00
9.700000e+01   3.350481e+00


==> figures/data/figLebConstLSQR.dat <==
2.000000e+00   3.000000e+00
7.000000e+00   3.285714e+00
1.200000e+01   4.191919e+00
1.700000e+01   5.251131e+00
2.200000e+01   4.501025e+00
2.700000e+01   5.553103e+00
3.200000e+01   5.064702e+00
3.700000e+01   6.131699e+00
4.200000e+01   5.715113e+00
4.700000e+01   5.438423e+00
5.200000e+01   6.406708e+00
5.700000e+01   6.150963e+00
6.200000e+01   5.911997e+00
6.700000e+01   6.846504e+00
7.200000e+01   6.632136e+00
7.700000e+01   6.434136e+00
8.200000e+01   7.350880e+00
8.700000e+01   7.157062e+00
9.200000e+01   6.965075e+00
9.700000e+01   6.808458e+00


==> figures/data/figLebConstNaive.dat <==
2.000000e+00   3.000000e+00
7.000000e+00   1.270000e+02
1.200000e+01   4.095000e+03
1.700000e+01   1.310710e+05
2.200000e+01   4.194303e+06
2.700000e+01   1.342177e+08
3.200000e+01   4.294967e+09
3.700000e+01   1.374390e+11
4.200000e+01   4.398047e+12
4.700000e+01   1.407375e+14
5.200000e+01   4.503600e+15
5.700000e+01   1.441152e+17
6.200000e+01   4.611686e+18
6.700000e+01   1.475740e+20
7.200000e+01   4.722366e+21
7.700000e+01   1.511157e+23
8.200000e+01   4.835703e+24
8.700000e+01   1.547425e+26
9.200000e+01   4.951760e+27
9.700000e+01   1.584563e+29


==> figures/data/figRoofExtrap_Data.dat <==
3.935740e-03   5.024180e+02
3.949280e-03   4.988480e+02
6.887710e-03   3.534920e+02
6.907010e-03   3.550650e+02
6.915070e-03   3.560070e+02
8.881470e-03   3.834040e+02
8.884480e-03   3.871170e+02
8.922980e-03   3.899900e+02
1.306820e-02   4.253530e+02
1.311400e-02   4.259990e+02
2.173330e-02   4.636260e+02
2.177550e-02   4.658620e+02
2.178550e-02   4.670660e+02
2.821990e-02   4.814240e+02
2.830390e-02   4.836480e+02
2.838380e-02   4.813810e+02
3.064600e-02   4.883170e+02
3.065650e-02   4.873660e+02
5.083520e-02   5.084660e+02
5.083720e-02   5.089420e+02
5.087690e-02   5.097470e+02
5.955720e-02   5.147310e+02
5.955840e-02   5.142430e+02
6.637830e-02   5.175320e+02
6.638600e-02   5.168450e+02
6.638800e-02   5.134960e+02
9.777030e-02   5.261080e+02
9.777680e-02   5.239240e+02
9.847360e-02   5.256390e+02
9.848050e-02   5.260890e+02
9.848230e-02   5.229610e+02
1.287350e-01   5.300280e+02
1.287410e-01   5.305410e+02
1.287420e-01   5.303390e+02
1.544700e-01   5.324540e+02
1.545360e-01   5.328410e+02
1.613820e-01   5.331570e+02
1.613900e-01   5.330870e+02
1.613910e-01   5.358480e+02
2.111020e-01   5.358480e+02
2.111040e-01   5.361330e+02
2.111150e-01   5.361730e+02
2.553630e-01   5.379080e+02
2.553800e-01   5.381600e+02
2.554810e-01   5.382770e+02
3.343410e-01   5.400310e+02
3.344270e-01   5.396600e+02
3.344420e-01   5.395150e+02


==> figures/data/figRoofExtrap_Roof.dat <==
0.000000e+00   5.831550e+02
3.344420e-01   5.831550e+02


==> figures/data/figRoofProject_Data.dat <==
4.076580e-03   4.599030e+02
5.221120e-03   3.752530e+02
6.092580e-03   3.577470e+02
7.855710e-03   3.754260e+02
8.713700e-03   3.931040e+02
1.131110e-02   4.138050e+02
1.333760e-02   4.373110e+02
1.643360e-02   4.528650e+02
1.875880e-02   4.610410e+02
2.412660e-02   4.795240e+02
2.621110e-02   4.827590e+02
2.910190e-02   4.856530e+02
3.489380e-02   4.963950e+02
3.615650e-02   4.978810e+02
4.162620e-02   5.051330e+02
5.427510e-02   5.125560e+02
5.473470e-02   5.097940e+02
5.910230e-02   5.148140e+02
6.848080e-02   5.176520e+02
7.744260e-02   5.223460e+02
7.985900e-02   5.234600e+02
8.760170e-02   5.248470e+02
1.015670e-01   5.276580e+02
1.096200e-01   5.287040e+02
1.101530e-01   5.288270e+02
1.275160e-01   5.314520e+02
1.373410e-01   5.321900e+02
1.493920e-01   5.332920e+02
1.670480e-01   5.349610e+02
1.722970e-01   5.347600e+02
1.825450e-01   5.358170e+02
2.007300e-01   5.363730e+02
2.479830e-01   5.361100e+02
2.645850e-01   5.382200e+02
2.879670e-01   5.396520e+02
3.930900e-01   5.408970e+02


==> figures/data/figRoofProject_Roof.dat <==
0.000000e+00   5.840540e+02
3.930900e-01   5.840540e+02


==> figures/data/figRoofQRUpdate_Data.dat <==
1.191260e-02   4.187020e+02
2.449960e-02   4.798580e+02
3.682320e-02   5.001200e+02
4.289620e-02   5.046900e+02
8.638640e-02   5.246280e+02
1.017470e-01   5.277790e+02
1.296920e-01   5.313980e+02
2.015420e-01   5.366380e+02
2.042280e-01   5.367550e+02
3.075830e-01   5.397010e+02
3.279290e-01   5.403410e+02
3.949780e-01   5.407040e+02
5.226420e-01   5.422160e+02
5.922920e-01   5.421840e+02
6.563160e-01   5.426480e+02
9.841530e-01   5.438000e+02
1.049550e+00   5.439680e+02
1.576220e+00   5.446150e+02


==> figures/data/figRoofQRUpdate_Roof.dat <==
0.000000e+00   5.831420e+02
1.576220e+00   5.831420e+02


==> figures/data/figRoofReconstruct_Data.dat <==
3.130750e-03   4.321380e+02
4.103680e-03   5.113240e+02
5.052860e-03   3.695340e+02
6.913440e-03   3.541720e+02
7.584830e-03   3.668000e+02
1.046450e-02   4.015930e+02
1.144680e-02   4.085800e+02
1.435330e-02   4.359840e+02
1.712600e-02   4.450980e+02
2.263580e-02   4.689230e+02
2.459900e-02   4.705380e+02
2.671470e-02   4.791840e+02
3.343720e-02   4.913530e+02
3.350760e-02   4.902680e+02
3.975290e-02   4.980660e+02
5.194870e-02   5.086470e+02
5.267800e-02   5.094040e+02
5.722600e-02   5.122340e+02
6.496470e-02   5.151220e+02
7.479410e-02   5.198080e+02
7.832110e-02   5.209290e+02
8.401430e-02   5.221650e+02
9.917180e-02   5.258090e+02
1.052360e-01   5.274990e+02
1.079210e-01   5.264460e+02
1.246000e-01   5.295150e+02
1.329390e-01   5.303170e+02
1.479300e-01   5.323350e+02
1.645550e-01   5.341260e+02
1.664680e-01   5.334970e+02
1.792130e-01   5.341860e+02
1.971040e-01   5.353090e+02
2.452370e-01   5.373370e+02
2.615450e-01   5.370010e+02
2.835870e-01   5.385780e+02
3.898340e-01   5.404360e+02


==> figures/data/figRoofReconstruct_Roof.dat <==
0.000000e+00   5.840540e+02
3.898340e-01   5.840540e+02


==> figures/data/figRoofUpdateSpace_Data.dat <==
4.158240e-03   4.569090e+02
4.194720e-03   5.063150e+02
4.208800e-03   4.772310e+02
4.260420e-03   4.783970e+02
4.277120e-03   4.780400e+02
4.288260e-03   4.666020e+02
1.620350e-02   4.500980e+02
1.623970e-02   4.493850e+02
1.624130e-02   4.482400e+02
1.638710e-02   4.519030e+02
1.638920e-02   4.504890e+02
1.639590e-02   4.494880e+02
3.838320e-02   5.011600e+02
3.842380e-02   5.001640e+02
3.845890e-02   5.000590e+02
3.875010e-02   5.003680e+02
3.875080e-02   5.001300e+02
3.875140e-02   4.999920e+02
7.339960e-02   5.205830e+02
7.342450e-02   5.215640e+02
7.356560e-02   5.215470e+02
7.402420e-02   5.209330e+02
7.567320e-02   5.214180e+02
7.624050e-02   5.223440e+02
1.210450e-01   5.305320e+02
1.216640e-01   5.303450e+02
1.217850e-01   5.308960e+02
1.219100e-01   5.309680e+02
1.225460e-01   5.317300e+02
1.225830e-01   5.308040e+02
1.930550e-01   5.376250e+02
1.931130e-01   5.360250e+02
1.932540e-01   5.361250e+02
1.946410e-01   5.362090e+02
1.946780e-01   5.353760e+02
1.947500e-01   5.357720e+02


==> figures/data/figRoofUpdateSpace_Roof.dat <==
0.000000e+00   5.840540e+02
1.947500e-01   5.840540e+02

